Dynamical Masses of Young Stellar Multiple Systems with the VLBA (DYNAMO-VLBA)

Very Long Baseline Interferometry (VLBI) provides high angular resolution images and has been used for stellar astrometry for decades. The DYNAMO-VLBA project utilizes the Very Long Baseline Array (VLBA) to study tight binary and multiple pre-main sequence stars, whose components have detectable radio emission and typical separations on the order of milli-arcseconds. Such systems cannot be resolved by Gaia, making VLBI an essential tool for the study of their orbital parameters and, eventually, the determination of their mass. Here, we report VLBA dynamical mass measurements of the individual stars in the S1 system in Ophiuchus and EC\,95 in Serpens. S1 is the most luminous and massive stellar member of the nearby Ophiuchus star-forming region. We find that the primary component, S1A, has a mass of $4.11 \pm 0.10\,M_{\odot}$. This is significantly less than the value of $\sim6\,M_{\odot}$ expected from theoretical models given the location of S1A on the HR diagram. The secondary, S1B, has a mass of $0.831 \pm 0.014\,M_{\odot}$ and is most likely a T Tauri star. In the Serpens triple system EC\,95, we measure the masses of EC\,95A and EC\,95B, finding $2.15\pm0.10$ M$_\odot$ and $2.00\pm0.12$ M$_\odot$, respectively. In this case, the measured masses agree with the location of the stars in the HR diagram for very young 2 $M_\odot$ stars. For the first time, we also estimated the mass of tertiary, EC\,95C, to be 0.26 $^{+0.53}_{-0.46}$ M$_\odot$.

==> Readme.txt <==
%%%%%%% EVN Symposium 2002 %%%%%%%%

In this tar file you should have found following files:

Readme.txt        -> This file.
evn2024.cls       -> Style file to produce the conference proceedings.  Adapted
                     from the Astronomy & Astrophysics journal.
logos_evn2024.eps -> MPG, MPIfR, EVN, & Conference Logo - Included automatically by the 
                     style file 
sample.tex        -> Sample file for the conference proceedings.  Adapted from
                      A&A.
sample_fig1.ps    -> Figure 1 for the sample paper.
sample_fig2.ps    -> Figure 2 for the sample paper.
sample.ps         -> PostScript of the sample paper.

The style should be similar to the one of A&A.  You can check in their
Web page if you have questions about figures, tables, etc.:
http://www.edpsciences.org/docinfos/AA/AboutAA.html

THE LIMIT OF PAGES IS OF ****FOUR**** FOR POSTER AND ORAL CONTRIBUTIONS
AND  **SIX** FOR CONTRIBUTED TALKS

You should submit the conference proceedings as final PostScript files
(A4 format) to the following FTP address:
ftp://ftp.mpifr-bonn.mpg.de/incoming/ros/evn2024

Please send a message to evn2024@mpifr-bonn.mpg.de after submitting
the files to let us know.

Assuming your name is John Doe and that you have an oral contribution
and a poster, the files should be named as:

JDoe_1.ps
JDoe_2.ps

We acknowledge if you send also the source files to us, in the
case we need to fix any problems in your paper.  The names should 
be (for example):

JDoe_1.tex
JDoe_1_fig1.ps
JDoe_1_fig2.eps
JDoe_2.tex
JDoe_2_fig1a.eps
JDoe_2_fig1b.eps

If you have any questions or comments, please write to 
evn2024@mpifr-bonn.mpg.de 

September 2024, The Editors.

